Privacy-preserving and Uncertainty-aware Federated Trajectory Prediction for Connected Autonomous Vehicles

Deep learning is the method of choice for trajectory prediction for autonomous vehicles. Unfortunately, its data-hungry nature implicitly requires the availability of sufficiently rich and high-quality centralized datasets, which easily leads to privacy leakage. Besides, uncertainty-awareness becomes increasingly important for safety-crucial cyber physical systems whose prediction module heavily relies on machine learning tools. In this paper, we relax the data collection requirement and enhance uncertainty-awareness by using Federated Learning on Connected Autonomous Vehicles with an uncertainty-aware global objective. We name our algorithm as FLTP. We further introduce ALFLTP which boosts FLTP via using active learning techniques in adaptatively selecting participating clients. We consider both negative log-likelihood (NLL) and aleatoric uncertainty (AU) as client selection metrics. Experiments on Argoverse dataset show that FLTP significantly outperforms the model trained on local data. In addition, ALFLTP-AU converges faster in training regression loss and performs better in terms of NLL, minADE and MR than FLTP in most rounds, and has more stable round-wise performance than ALFLTP-NLL.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> iros_data_noniid.csv <==
num,roundshow,flloss,flalloss0.15,flalloss0.3,auloss0.15,auloss0.3,flade,flalade0.15,flalade0.3,auade0.15,auade0.3,flfde,flalfde0.15,flalfde0.3,aufde0.15,aufde0.3,flmr,flalmr0.15,flalmr0.3,aumr0.15,aumr0.3,localloss,localade,localfde,localmr
0,1,1.975694045,1.974691782,1.975762524,1.97499031,1.974987527,11.59660244,11.6064024,11.6038475,11.60127831,11.57289505,24.92565536,24.94353485,24.90493393,24.94129944,24.86265373,0.985964715,0.986015379,0.98588872,0.986015379,0.985458076,2.389044312,11.5388689,25.08115005,0.98680079
1,6,0.350936508,0.303958624,0.286061694,0.324825397,0.322125931,2.892385244,2.841375351,2.767941713,2.902251482,2.816221476,7.774997711,7.661658764,7.296602726,7.68984127,7.24799633,0.685979962,0.680761039,0.656946719,0.677644908,0.636273801,0.446813592,3.756100893,10.92838287,0.819922984
2,11,0.124766259,0.121150149,0.096079759,0.135970066,0.095714938,1.194523335,1.199653268,1.174059987,1.207469463,1.194090962,2.369882345,2.415242434,2.295974731,2.392329931,2.407628536,0.289192349,0.292891175,0.279565275,0.292080462,0.291700453,0.138162588,1.410513639,2.860510111,0.355391175
3,16,0.071430468,0.050162707,0.043705932,0.060007419,0.054757119,0.996859252,0.993078947,0.986159563,0.998485863,0.999498069,1.794741511,1.758065701,1.766537786,1.792508364,1.799070001,0.208223552,0.203232676,0.208274215,0.209515601,0.206880823,0.049034549,1.101831675,1.980022669,0.236978114
4,21,0.021362466,0.015400864,0.010725165,0.032547374,0.024321477,0.931086659,0.918907106,0.923853636,0.930830896,0.926900923,1.628607392,1.57224226,1.60473752,1.627494216,1.630517006,0.184079856,0.17592217,0.190286785,0.186511964,0.186157271,-0.012130719,1.045920372,1.814680934,0.21377179
5,26,0.006367421,-0.010953731,-0.010738095,0.003753991,0.010262569,0.89663142,0.882655144,0.889600635,0.890556812,0.889968455,1.525036216,1.47749722,1.514041781,1.512993217,1.516055107,0.171463311,0.160189494,0.176023513,0.169588566,0.168017834,-0.045471455,1.071943164,1.877941728,0.223272189
6,31,-0.001013469,-0.035793635,-0.032796071,-0.025236279,-0.013401577,0.865171731,0.867851734,0.867559612,0.864894331,0.868505299,1.450814247,1.426716328,1.448487759,1.447168589,1.45555234,0.161912248,0.15301986,0.162317589,0.156617343,0.159328133,-0.073113642,1.039093733,1.837302208,0.221498787
7,36,-0.025375456,-0.027169414,-0.049392802,-0.017550638,-0.028240266,0.85562551,0.84124583,0.84859848,0.847619414,0.854775608,1.422351122,1.379092216,1.395316958,1.40094161,1.402275443,0.153399885,0.146230236,0.153906569,0.149777055,0.150714427,-0.10020112,1.070589781,1.886670828,0.237003446
8,41,-0.040020123,-0.044905441,-0.057398197,-0.036888708,-0.046821876,0.839199185,0.82858634,0.838492095,0.843536556,0.836718023,1.386868477,1.343970537,1.365594745,1.372398019,1.366013765,0.149827719,0.142024726,0.151221111,0.145850226,0.147344947,-0.128038132,0.99375248,1.724603057,0.206500813
9,46,-0.058528777,-0.067483872,-0.064234263,-0.051800888,-0.053628237,0.829836369,0.82256484,0.823554695,0.829967141,0.822382748,1.345620751,1.336864233,1.333822608,1.350393772,1.33084774,0.143367454,0.140555337,0.143291444,0.14253141,0.141822055,-0.143682027,1.006382108,1.777222991,0.216153219
10,51,-0.061775842,-0.070652457,-0.085248104,-0.067157243,-0.07119837,0.819377959,0.813892782,0.812427282,0.821235478,0.811526477,1.323711753,1.307410598,1.310834169,1.333039284,1.304403901,0.142810091,0.136628494,0.138655245,0.136932507,0.13586846,-0.164122756,0.985253811,1.732328415,0.206956834
11,56,-0.067531117,-0.070101921,-0.086747559,-0.063831606,-0.080559928,0.810277462,0.807488918,0.805688679,0.81018573,0.805542111,1.309216976,1.294598222,1.295860291,1.304172277,1.293630481,0.138351232,0.134069726,0.138148561,0.135083094,0.136527166,-0.178796644,0.979970574,1.70815897,0.203232676
12,61,-0.072978718,-0.083881532,-0.0958346,-0.078072945,-0.087742232,0.804806769,0.80269587,0.801126122,0.809254289,0.7959041,1.292156219,1.291649103,1.278851032,1.308567643,1.275705338,0.13786988,0.134475067,0.135513783,0.137616545,0.133487031,-0.193767168,0.985709906,1.716906905,0.206044793
13,66,-0.087745198,-0.102412537,-0.102403856,-0.094409997,-0.089892218,0.796452582,0.803285062,0.793861091,0.799890161,0.794303477,1.27130127,1.288113713,1.264975667,1.278570294,1.26978147,0.133588374,0.134703085,0.133335024,0.13366437,0.133157685,-0.204561104,0.987021625,1.719199657,0.203511342
14,71,-0.093943831,-0.092770143,-0.109435914,-0.083012291,-0.092143569,0.796922505,0.789381683,0.790888369,0.795360684,0.788944602,1.27692318,1.26397121,1.25887382,1.269724965,1.258031726,0.136907175,0.130725577,0.132726997,0.131561607,0.131637618,-0.224762022,0.989458203,1.726223707,0.206779495
15,76,-0.107509927,-0.100981131,-0.119227406,-0.095641107,-0.113065474,0.788281798,0.78522253,0.789700687,0.789307475,0.788608551,1.246256828,1.252002716,1.251585364,1.256694078,1.256181836,0.128724158,0.129484192,0.131738961,0.131789625,0.130421564,-0.23139679,1.017185807,1.797067523,0.218737334
16,81,-0.102797524,-0.104043376,-0.116786688,-0.101384258,-0.101317727,0.790210903,0.782234371,0.782425404,0.784886837,0.783840477,1.257105708,1.24574697,1.236389637,1.247749448,1.244806051,0.133132353,0.12874949,0.129382849,0.130674914,0.12966153,-0.246917199,0.990913272,1.737055302,0.20994629
17,86,-0.116218663,-0.108369618,-0.121944246,-0.104561954,-0.108686822,0.78050375,0.777846217,0.778262913,0.781779706,0.777131498,1.2353338,1.231542587,1.233098745,1.237376094,1.22746408,0.129078835,0.127584115,0.127634779,0.130041555,0.128597483,-0.257466016,0.987041831,1.720956445,0.206399471
18,91,-0.117857927,-0.112556599,-0.125162322,-0.110882429,-0.118364147,0.777443349,0.776126981,0.775867999,0.780203402,0.772008955,1.223094344,1.228798628,1.21884644,1.236029863,1.22506392,0.129813537,0.127381429,0.126266718,0.126925409,0.129484192,-0.268597991,0.99439168,1.736056924,0.211973041
19,96,-0.12120206,-0.1119904,-0.134222887,-0.113707924,-0.133221731,0.776828647,0.774474084,0.77525866,0.776370525,0.773289919,1.223161221,1.223233461,1.221741796,1.231918931,1.216790199,0.12991488,0.126570731,0.127533436,0.129965544,0.128065467,-0.279448507,0.999277472,1.74467063,0.210579649
20,101,-0.124969345,-0.122366586,-0.139556251,-0.117162416,-0.125131015,0.768373072,0.774262488,0.770019531,0.768866301,0.769318879,1.204049587,1.217906594,1.210148215,1.216369033,1.217278719,0.126444057,0.124898665,0.124695987,0.125126675,0.126216054,-0.291808583,1.003723502,1.755009055,0.2141518
21,106,-0.124143256,-0.13425323,-0.133129244,-0.126441054,-0.134866803,0.770438313,0.765383363,0.768787444,0.767438173,0.766238868,1.208746791,1.20377028,1.201831222,1.209787726,1.206507087,0.126798749,0.122694567,0.125430688,0.123631939,0.125126675,-0.303701372,1.018542528,1.776975989,0.218889341
22,111,-0.123333538,-0.132283166,-0.139060504,-0.129655806,-0.140839307,0.765139878,0.767427087,0.762832642,0.766289115,0.760845482,1.200505733,1.210626364,1.198905945,1.207016349,1.197159648,0.12583603,0.123049252,0.123961292,0.122922577,0.12322659,-0.308363061,1.058287024,1.888661623,0.245591819
23,116,-0.129247191,-0.129950069,-0.149612706,-0.128798538,-0.151322927,0.765954733,0.76130414,0.76748848,0.76794219,0.760667503,1.195384502,1.20246172,1.202652216,1.206479788,1.195003152,0.124670655,0.123758614,0.126824081,0.123479933,0.123479933,-0.316799587,1.029630899,1.834513783,0.229453787
24,121,-0.133457077,-0.138270514,-0.155254951,-0.141974467,-0.14654155,0.760348141,0.761341274,0.760791361,0.762094438,0.758137345,1.1909132,1.203133345,1.18979907,1.200324655,1.185671926,0.124442644,0.125405356,0.122593231,0.123403929,0.122897245,-0.322524105,1.030855656,1.833924651,0.233861983
25,126,-0.138377889,-0.146609757,-0.149579161,-0.142776352,-0.149771788,0.759083927,0.758892238,0.760397077,0.760507226,0.757003903,1.184964299,1.189614058,1.186294079,1.190720677,1.186987638,0.122213215,0.120617144,0.122187883,0.121731862,0.12185853,-0.326238947,1.008698463,1.758740544,0.214430481
26,131,-0.142731941,-0.1550226,-0.154918958,-0.151447011,-0.154658549,0.757698596,0.753151536,0.758630753,0.757367194,0.758380592,1.181272626,1.185858488,1.183705568,1.186731696,1.184693575,0.123910621,0.121427849,0.12163052,0.120946497,0.122213215,-0.341091188,1.039200187,1.827890873,0.221574783
27,136,-0.147049686,-0.157073526,-0.160453954,-0.152950805,-0.142522405,0.759027839,0.758049488,0.755566001,0.757841527,0.75510782,1.184853554,1.188588262,1.175290942,1.189151645,1.176927686,0.12454398,0.123986624,0.119426429,0.121782526,0.12299858,-0.346782697,1.043206453,1.842258811,0.228212401
28,141,-0.14468202,-0.158755698,-0.164962535,-0.156071631,-0.153215385,0.753011405,0.752920687,0.75956583,0.755450428,0.752371311,1.17630887,1.181751966,1.184776068,1.185749054,1.171422601,0.12277057,0.122466557,0.122745238,0.122238547,0.121098503,-0.353502533,1.023735881,1.795799851,0.224792257
29,146,-0.157770039,-0.167093906,-0.16822782,-0.163673931,-0.164953416,0.753860414,0.752370477,0.755815327,0.755631983,0.753759503,1.169888616,1.181791544,1.177850723,1.177987218,1.17526114,0.121985205,0.120971829,0.121605188,0.119679771,0.119097084,-0.359837643,1.026673436,1.794851661,0.219902709
30,151,-0.153790384,-0.154841596,-0.161645631,-0.154290624,-0.164444655,0.752760828,0.752916455,0.75507009,0.756486475,0.749860466,1.173144817,1.180949092,1.174645305,1.182885766,1.172160625,0.120135792,0.121453181,0.119679771,0.12163052,0.121605188,-0.365517083,1.020919085,1.793665886,0.220738754
31,156,-0.157212108,-0.159690807,-0.171337908,-0.155830436,-0.164380999,0.752149284,0.749223411,0.752748609,0.754894793,0.749747753,1.171283364,1.168132663,1.170458555,1.179612637,1.163951278,0.121351846,0.118514389,0.120034456,0.121351846,0.119907781,-0.371967788,1.043653011,1.844077587,0.232164577
32,161,-0.16079648,-0.169559308,-0.168691938,-0.153149189,-0.167764881,0.747302771,0.748724818,0.749281049,0.752557218,0.748826563,1.157459378,1.167555451,1.159845471,1.169954896,1.162066698,0.11988245,0.120465137,0.117298335,0.119046412,0.120034456,-0.380180772,1.031589985,1.83280158,0.23447001
33,166,-0.158434039,-0.163737347,-0.167976152,-0.169856484,-0.178832577,0.748929858,0.746621192,0.751638234,0.745732009,0.747909248,1.163228869,1.168690681,1.168020725,1.164210796,1.158637166,0.11988245,0.121529184,0.119223751,0.119198419,0.119502433,-0.382611955,1.043764353,1.847776175,0.238371506
34,171,-0.160389793,-0.161652953,-0.173328019,-0.171826601,-0.172440117,0.749168217,0.745320261,0.748343229,0.749524891,0.743444085,1.161500573,1.160754442,1.16149509,1.168882132,1.155134559,0.121123835,0.119603768,0.119071744,0.121301174,0.118489057,-0.392829708,1.024538279,1.810919166,0.22930178
35,176,-0.168392368,-0.177121315,-0.181657324,-0.169709679,-0.169071625,0.749139011,0.746586084,0.746770799,0.74635607,0.745670259,1.159816146,1.163041472,1.160470009,1.163508654,1.160885096,0.120819822,0.117703691,0.118615724,0.119831778,0.120997161,-0.396769858,1.047280788,1.855891705,0.239714235
36,181,-0.16977464,-0.183503627,-0.18130463,-0.175408806,-0.173793247,0.74337697,0.745241284,0.74831605,0.743808389,0.740311801,1.150268316,1.161122084,1.156390667,1.157320738,1.150132418,0.119679771,0.118387721,0.11879307,0.116943657,0.119122416,-0.399655711,1.030113459,1.821300507,0.231683224
37,186,-0.168561895,-0.176729825,-0.180806002,-0.174940656,-0.177967589,0.744880855,0.743353307,0.744905472,0.742449164,0.741292477,1.156267047,1.160965919,1.156201839,1.160659909,1.144694328,0.12031313,0.117196999,0.119223751,0.117627688,0.116715647,-0.400624438,1.044712663,1.850776196,0.238244832
38,191,-0.177683449,-0.166068854,-0.183384406,-0.174652698,-0.178619873,0.741328657,0.740427017,0.747213483,0.745252371,0.739802957,1.144727349,1.154292107,1.161422372,1.160245657,1.143479466,0.119299755,0.119350426,0.118413053,0.1210225,0.115372926,-0.408130749,1.086602569,1.949418426,0.262768537
39,196,-0.182990291,-0.167621081,-0.19116295,-0.180608284,-0.184599465,0.742916346,0.739812493,0.743689418,0.742448509,0.741558969,1.148321867,1.149283051,1.151391149,1.151883125,1.149311662,0.119907781,0.117196999,0.117678352,0.11833705,0.119071744,-0.412126199,1.044471502,1.846254349,0.231379211
40,201,-0.181220413,-0.181350588,-0.193239294,-0.182243155,-0.183453022,0.740952671,0.73908478,0.742550373,0.743764639,0.741372824,1.147036195,1.14966619,1.150644064,1.151570797,1.147320271,0.118717067,0.116994329,0.117247671,0.119122416,0.115828939,-0.419011863,1.048620224,1.872748971,0.244553104
41,206,-0.183178518,-0.190745912,-0.187752006,-0.170570508,-0.195537445,0.739438891,0.73865515,0.742526472,0.739851356,0.737217546,1.140987039,1.149590135,1.147197485,1.151324868,1.14058733,0.117729023,0.116386302,0.114308879,0.118185043,0.115524933,-0.423842779,1.037360191,1.839819431,0.234191328
42,211,-0.183872373,-0.193071281,-0.189342584,-0.18496299,-0.196207705,0.738332391,0.738475204,0.743867636,0.738918006,0.736998677,1.141697288,1.147051573,1.152927399,1.14684546,1.143542171,0.119451761,0.116740979,0.117171668,0.116842322,0.116056949,-0.426613618,1.026798725,1.809911132,0.223196194
43,216,-0.189287806,-0.189012341,-0.194896296,-0.190525466,-0.194917563,0.738067567,0.737433434,0.739687383,0.736230314,0.734466553,1.135956764,1.146890163,1.142426848,1.140256763,1.135892868,0.116411634,0.116132952,0.115828939,0.116614312,0.114714228,-0.428152008,1.038767338,1.846004725,0.231531218
44,221,-0.194712394,-0.187691617,-0.204532518,-0.19549428,-0.192843287,0.736880898,0.734885573,0.737777412,0.738235831,0.735633433,1.13654983,1.138162255,1.139221907,1.14726603,1.13948667,0.115904942,0.116487637,0.116512969,0.11833705,0.114688896,-0.43626605,1.062295794,1.894832253,0.249214634
45,226,-0.193810872,-0.197225196,-0.204028298,-0.200336604,-0.189472357,0.735370338,0.734628737,0.739663661,0.735970795,0.733602226,1.133215666,1.139579296,1.145609021,1.139525771,1.133364677,0.117931701,0.116158292,0.115930282,0.116968989,0.116031617,-0.435481006,1.048031092,1.850130558,0.238016829
46,231,-0.188288389,-0.192723237,-0.199893884,-0.192673536,-0.19461294,0.733189642,0.736366689,0.738776147,0.735028446,0.736803234,1.129630804,1.140236259,1.141303301,1.141772628,1.140945673,0.115474261,0.115702271,0.116462305,0.116436966,0.115372926,-0.443688178,1.046636343,1.854300022,0.238650188
47,236,-0.197850552,-0.198069707,-0.206089426,-0.201162422,-0.205291766,0.73075676,0.733467758,0.736727715,0.733437657,0.733132303,1.13029623,1.136735916,1.138664722,1.136654973,1.131679535,0.11633563,0.116766319,0.115271583,0.114942238,0.115144916,-0.443885771,1.044988036,1.8425138,0.227199033
48,241,-0.194671751,-0.205868937,-0.202020413,-0.192471618,-0.20449796,0.731279254,0.736538768,0.738472521,0.734371662,0.733386099,1.125064731,1.137910366,1.139833808,1.137430191,1.138060689,0.115170248,0.117070325,0.11610762,0.115296923,0.114587553,-0.448305116,1.039780021,1.842298031,0.233000606
49,246,-0.204364948,-0.204495974,-0.209399431,-0.193661172,-0.200124478,0.731989324,0.73235482,0.736456394,0.731621563,0.732458889,1.125024676,1.130897284,1.131212831,1.130885243,1.130297661,0.116082288,0.114258207,0.114182204,0.114207536,0.114182204,-0.451762076,1.039497495,1.85750103,0.238194168

==> timenll.csv <==
time,fl250,flal0.15250,flal0.3250,au0.15250,au0.3250
1,-0.673446119,-0.672005951,-0.666504204,-0.674526691,-0.680170476
2,-0.445851862,-0.448099583,-0.440726101,-0.447250098,-0.451383263
3,-0.298640817,-0.30066362,-0.29548642,-0.300578684,-0.304675758
4,-0.17662631,-0.176065043,-0.169973612,-0.17768161,-0.178798541
5,-0.061460286,-0.061198317,-0.056469198,-0.062543966,-0.064483203
6,0.037497047,0.03846731,0.042447921,0.037734155,0.036759198
7,0.131246611,0.133770213,0.136495605,0.132350713,0.131854281
8,0.20611988,0.206829369,0.212235853,0.205266535,0.206926584
9,0.281645775,0.281995535,0.287140846,0.281851113,0.282975078
10,0.355627954,0.355537117,0.361265421,0.35566932,0.355833203
11,0.417886853,0.41796726,0.422231078,0.418531328,0.418436259
12,0.48097074,0.482975245,0.486735672,0.482893646,0.482197702
13,0.535825074,0.537176371,0.543255866,0.539332151,0.537258923
14,0.58828932,0.590491772,0.595636666,0.591361165,0.589267135
15,0.63947916,0.641697645,0.645952225,0.641758561,0.638686836
16,0.68799305,0.691204548,0.69582361,0.691690087,0.688571334
17,0.729120016,0.734863639,0.739874661,0.734963953,0.730409324
18,0.774321496,0.777618289,0.78517884,0.779698551,0.774952531
19,0.811704576,0.81607765,0.821811974,0.815537393,0.811468124
20,0.849467337,0.857372582,0.859799862,0.853946805,0.84728539
21,0.878719091,0.886841893,0.890872121,0.886089802,0.876788437
22,0.903922379,0.91182071,0.916127384,0.910241544,0.902032256
23,0.930016935,0.939905286,0.943511844,0.938857198,0.929185748
24,0.954734087,0.96535033,0.967302144,0.962441146,0.952620208
25,0.980221331,0.991721451,0.991123319,0.988274932,0.978646517
26,1.004377365,1.017568946,1.016489029,1.013896942,1.004122257
27,1.039479136,1.052997947,1.051980376,1.050942183,1.038306475
28,1.070845127,1.084522486,1.081976891,1.081825972,1.070118666
29,1.092985034,1.107003808,1.101451993,1.105980992,1.092259884
30,1.091279984,1.106166601,1.102288365,1.102853298,1.092152476
